Geometry-Dependent Approximation for Non-Monotone $k$-Submodular Maximization

We study the maximization of a nonnegative $k$-submodular function, not assumed monotone, in which each of $n$ elements receives one of $k\ge2$ labels or stays unselected and the selected elements must satisfy a constraint. For a compact convex down-closed region $P\subseteq[0,1]^n$ of fractional selection vectors, the diagonal level $\zeta(P)=\max\{t\in[0,1]:t(1,\ldots,1)\in P\}$ is the largest selection probability that can be given to all elements at once; it equals $r/n$ for a uniform matroid of rank $r$, and $\zeta(P)=1$ means that the constraint is vacuous. We give approximation coefficients that increase continuously with $\zeta$. They come from one inequality for the multilinear extension of the objective: the algorithm computes an action without querying the objective, and objective feedback gives a comparator-independent update direction. For $k\ge3$, feasibility of the action reduces to three polynomial inequalities in one variable; for $k=2$ the profile is closed form. At $\zeta=0$ the coefficients are $0.4456\ldots$ for $k=2$ and $0.4541\ldots$ for every $k\ge3$. For every finite $k\ge3$ they reach $1/2$ above an explicit level, which is $0.4026\ldots$ for $k=3,4,5$, and at $\zeta=1$ they reach $1/2$ for $k=2$, $(\sqrt{17}-3)/2$ for $k=3,4$, and $k/(2k-1)$ for $k\ge5$. Online linear optimization gives $O(\sqrt T)$ approximate regret, with gradient feedback or with value queries made after each action. The coefficients carry over to matroids, with expected and high-probability guarantees, and to any fixed number of knapsacks: the zero-level coefficients hold on every instance, and the larger ones when items are small or when prefix enumeration keeps the diagonal level on one branch. For one budget the enumeration exponent is $O(1/\varepsilon)$.

==> figures/profile_k10.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458140489146
0.216000000000 0.458159106068
0.220000000000 0.459072774800
0.224000000000 0.459990612280
0.228000000000 0.460912652456
0.232000000000 0.461838929714
0.236000000000 0.462769478887
0.236067977500 0.462785330109
0.240000000000 0.463704335261
0.244000000000 0.464643534585
0.248000000000 0.465587113079
0.252000000000 0.466535107444
0.256000000000 0.467487554871
0.260000000000 0.468444493047
0.264000000000 0.469405960171
0.268000000000 0.470369061153
0.272000000000 0.471313815985
0.276000000000 0.472237080414
0.280000000000 0.473139582515
0.284000000000 0.474022017318
0.288000000000 0.474885049851
0.292000000000 0.475729314995
0.292893218813 0.475915341931
0.296000000000 0.476555420224
0.300000000000 0.477363943287
0.304000000000 0.478155438112
0.308000000000 0.478930435906
0.312000000000 0.479689448062
0.316000000000 0.480432962887
0.320000000000 0.481161449335
0.324000000000 0.481875358572
0.328000000000 0.482575124084
0.332000000000 0.483261159958
0.336000000000 0.483933865963
0.340000000000 0.484593627936
0.344000000000 0.485240813733
0.348000000000 0.485875779860
0.352000000000 0.486498866888
0.356000000000 0.487110406646
0.360000000000 0.487710716042
0.364000000000 0.488300099793
0.368000000000 0.488878854046
0.372000000000 0.489447263050
0.376000000000 0.490005600225
0.380000000000 0.490554131906
0.384000000000 0.491093112688
0.388000000000 0.491622788207
0.392000000000 0.492143399892
0.396000000000 0.492655174719
0.400000000000 0.493158336796
0.404000000000 0.493653101423
0.408000000000 0.494139675293
0.412000000000 0.494618261205
0.416000000000 0.495089053285
0.420000000000 0.495552238704
0.424000000000 0.496008000389
0.428000000000 0.496456517433
0.432000000000 0.496897957023
0.436000000000 0.497332487322
0.440000000000 0.497760267707
0.444000000000 0.498181453887
0.448000000000 0.498596198457
0.452000000000 0.499004646395
0.456000000000 0.499406939170
0.460000000000 0.499803215526
0.464000000000 0.500193607383
0.468000000000 0.500578247571
0.472000000000 0.500957258681
0.476000000000 0.501330764473
0.480000000000 0.501698883735
0.484000000000 0.502061732645
0.488000000000 0.502419421168
0.490000000000 0.502596365789
0.492000000000 0.502772060271
0.496000000000 0.503119755359
0.500000000000 0.503462608992
0.504000000000 0.503800721404
0.508000000000 0.504134191269
0.512000000000 0.504463109978
0.516000000000 0.504787573270
0.520000000000 0.505107669969
0.524000000000 0.505423487475
0.528000000000 0.505735108883
0.532000000000 0.506042619820
0.536000000000 0.506346097998
0.540000000000 0.506645625526
0.544000000000 0.506941276266
0.548000000000 0.507233124451
0.552000000000 0.507521245193
0.556000000000 0.507805705393
0.560000000000 0.508086579644
0.564000000000 0.508363930245
0.568000000000 0.508637827054
0.572000000000 0.508908330313
0.576000000000 0.509175504189
0.580000000000 0.509439409352
0.584000000000 0.509700105242
0.588000000000 0.509957650638
0.592000000000 0.510212100963
0.596000000000 0.510463512681
0.600000000000 0.510711939229
0.604000000000 0.510957433044
0.608000000000 0.511200046169
0.612000000000 0.511439828212
0.616000000000 0.511676828761
0.620000000000 0.511911095981
0.624000000000 0.512142677097
0.628000000000 0.512371617535
0.632000000000 0.512597960980
0.636000000000 0.512821753641
0.640000000000 0.513043035619
0.644000000000 0.513261850545
0.648000000000 0.513478239581
0.652000000000 0.513692241098
0.656000000000 0.513903896732
0.660000000000 0.514113242588
0.664000000000 0.514320316473
0.668000000000 0.514525156606
0.672000000000 0.514727796590
0.676000000000 0.514928274089
0.680000000000 0.515126621571
0.684000000000 0.515322874103
0.688000000000 0.515517063228
0.692000000000 0.515709221751
0.696000000000 0.515899381101
0.700000000000 0.516087573542
0.704000000000 0.516273828100
0.708000000000 0.516458174482
0.712000000000 0.516640642598
0.716000000000 0.516821260249
0.720000000000 0.517000055465
0.724000000000 0.517177055883
0.728000000000 0.517352288299
0.732000000000 0.517525779258
0.736000000000 0.517697553508
0.740000000000 0.517867637220
0.744000000000 0.518036055109
0.748000000000 0.518202830864
0.752000000000 0.518367990450
0.756000000000 0.518531553912
0.760000000000 0.518693546840
0.764000000000 0.518853990873
0.768000000000 0.519012907137
0.772000000000 0.519170319255
0.776000000000 0.519326247003
0.780000000000 0.519480711274
0.784000000000 0.519633732626
0.788000000000 0.519785331822
0.792000000000 0.519935527903
0.796000000000 0.520084340200
0.800000000000 0.520231788311
0.804000000000 0.520377890184
0.808000000000 0.520522664784
0.812000000000 0.520666129671
0.816000000000 0.520808302376
0.820000000000 0.520949200501
0.824000000000 0.521088840971
0.828000000000 0.521227240530
0.832000000000 0.521364416051
0.836000000000 0.521500382896
0.840000000000 0.521635157315
0.844000000000 0.521768754991
0.848000000000 0.521901191071
0.852000000000 0.522032480552
0.856000000000 0.522162638777
0.860000000000 0.522291679363
0.864000000000 0.522419617470
0.868000000000 0.522546466823
0.872000000000 0.522672241061
0.876000000000 0.522796954219
0.880000000000 0.522920619057
0.884000000000 0.523043248961
0.888000000000 0.523164857010
0.892000000000 0.523285455792
0.896000000000 0.523405057920
0.900000000000 0.523523675434
0.904000000000 0.523641320503
0.908000000000 0.523758005058
0.912000000000 0.523873740730
0.916000000000 0.523988539197
0.920000000000 0.524102411638
0.924000000000 0.524215369201
0.928000000000 0.524327422877
0.932000000000 0.524438583467
0.936000000000 0.524548887956
0.940000000000 0.524658971668
0.944000000000 0.524769101595
0.948000000000 0.524879277766
0.952000000000 0.524989500210
0.956000000000 0.525099768956
0.960000000000 0.525210084034
0.964000000000 0.525320445472
0.968000000000 0.525430853300
0.972000000000 0.525541307547
0.976000000000 0.525651808242
0.980000000000 0.525762355415
0.984000000000 0.525872949095
0.988000000000 0.525983589312
0.992000000000 0.526094276094
0.996000000000 0.526205009472
1.000000000000 0.526315789474


==> figures/profile_k12.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458140489146
0.216000000000 0.458159106068
0.220000000000 0.459072774800
0.224000000000 0.459990612280
0.228000000000 0.460912652456
0.232000000000 0.461838929714
0.236000000000 0.462769478887
0.236067977500 0.462785330109
0.240000000000 0.463704335261
0.244000000000 0.464643534585
0.248000000000 0.465587113079
0.252000000000 0.466535107444
0.256000000000 0.467487554871
0.260000000000 0.468437903176
0.264000000000 0.469366633420
0.268000000000 0.470273193585
0.272000000000 0.471158368900
0.276000000000 0.472022908183
0.280000000000 0.472867524994
0.284000000000 0.473692901269
0.288000000000 0.474499687260
0.292000000000 0.475288504142
0.292893218813 0.475462256743
0.296000000000 0.476059946140
0.300000000000 0.476814580985
0.304000000000 0.477552952369
0.308000000000 0.478275580641
0.312000000000 0.478982964039
0.316000000000 0.479675580106
0.320000000000 0.480353885846
0.324000000000 0.481018320057
0.328000000000 0.481669305544
0.332000000000 0.482307244302
0.336000000000 0.482932525493
0.340000000000 0.483545522084
0.344000000000 0.484146592997
0.348000000000 0.484736081960
0.352000000000 0.485314320096
0.356000000000 0.485881626040
0.360000000000 0.486438308907
0.364000000000 0.486984661521
0.368000000000 0.487520970457
0.372000000000 0.488047508681
0.376000000000 0.488564541625
0.380000000000 0.489072323521
0.384000000000 0.489571100159
0.388000000000 0.490061108500
0.392000000000 0.490542579428
0.396000000000 0.491015732079
0.400000000000 0.491480781022
0.404000000000 0.491937931788
0.408000000000 0.492387383667
0.412000000000 0.492829330875
0.416000000000 0.493263957395
0.420000000000 0.493691444399
0.424000000000 0.494111966887
0.428000000000 0.494525693266
0.432000000000 0.494932786283
0.436000000000 0.495333403796
0.440000000000 0.495727700202
0.444000000000 0.496115823081
0.448000000000 0.496497915392
0.452000000000 0.496874117457
0.456000000000 0.497244564843
0.460000000000 0.497609386153
0.464000000000 0.497968711190
0.468000000000 0.498322661919
0.472000000000 0.498671357275
0.476000000000 0.499014913611
0.480000000000 0.499353444198
0.484000000000 0.499687058042
0.488000000000 0.500015861437
0.490000000000 0.500178492081
0.492000000000 0.500339958174
0.496000000000 0.500659447385
0.500000000000 0.500974427162
0.504000000000 0.501284991008
0.508000000000 0.501591233281
0.512000000000 0.501893242470
0.516000000000 0.502191104942
0.520000000000 0.502484906608
0.524000000000 0.502774728533
0.528000000000 0.503060652360
0.532000000000 0.503342753842
0.536000000000 0.503621112388
0.540000000000 0.503895799107
0.544000000000 0.504166886592
0.548000000000 0.504434445977
0.552000000000 0.504698546926
0.556000000000 0.504959253535
0.560000000000 0.505216630136
0.564000000000 0.505470742934
0.568000000000 0.505721651847
0.572000000000 0.505969416499
0.576000000000 0.506214097533
0.580000000000 0.506455749890
0.584000000000 0.506694429831
0.588000000000 0.506930194270
0.592000000000 0.507163093629
0.596000000000 0.507393179706
0.600000000000 0.507620504807
0.604000000000 0.507845117061
0.608000000000 0.508067064565
0.612000000000 0.508286396043
0.616000000000 0.508503155841
0.620000000000 0.508717388579
0.624000000000 0.508929139417
0.628000000000 0.509138450521
0.632000000000 0.509345364433
0.636000000000 0.509549920713
0.640000000000 0.509752161917
0.644000000000 0.509952123751
0.648000000000 0.510149847090
0.652000000000 0.510345367249
0.656000000000 0.510538721665
0.660000000000 0.510729948386
0.664000000000 0.510919078862
0.668000000000 0.511106149337
0.672000000000 0.511291191842
0.676000000000 0.511474240321
0.680000000000 0.511655325736
0.684000000000 0.511834478526
0.688000000000 0.512011727599
0.692000000000 0.512187104972
0.696000000000 0.512360639158
0.700000000000 0.512532358374
0.704000000000 0.512702292179
0.708000000000 0.512870468425
0.712000000000 0.513036911432
0.716000000000 0.513201651979
0.720000000000 0.513364712953
0.724000000000 0.513526120133
0.728000000000 0.513685900144
0.732000000000 0.513844075962
0.736000000000 0.514000671936
0.740000000000 0.514155712003
0.744000000000 0.514309218824
0.748000000000 0.514461213523
0.752000000000 0.514611721635
0.756000000000 0.514760762437
0.760000000000 0.514908357833
0.764000000000 0.515054527909
0.768000000000 0.515199294232
0.772000000000 0.515342677413
0.776000000000 0.515484695382
0.780000000000 0.515625368887
0.784000000000 0.515764716544
0.788000000000 0.515902756661
0.792000000000 0.516039507505
0.796000000000 0.516174987515
0.800000000000 0.516309214053
0.804000000000 0.516442203932
0.808000000000 0.516573975373
0.812000000000 0.516704543749
0.816000000000 0.516833925799
0.820000000000 0.516962137767
0.824000000000 0.517089195416
0.828000000000 0.517215113852
0.832000000000 0.517339909622
0.836000000000 0.517463595928
0.840000000000 0.517586188757
0.844000000000 0.517707701464
0.848000000000 0.517828148751
0.852000000000 0.517947545002
0.856000000000 0.518065903105
0.860000000000 0.518183236759
0.864000000000 0.518299559383
0.868000000000 0.518414884476
0.872000000000 0.518529223288
0.876000000000 0.518642589675
0.880000000000 0.518754995881
0.884000000000 0.518866453540
0.888000000000 0.518976974827
0.892000000000 0.519086571176
0.896000000000 0.519195254795
0.900000000000 0.519303036428
0.904000000000 0.519409927843
0.908000000000 0.519515939148
0.912000000000 0.519621081876
0.916000000000 0.519725366248
0.920000000000 0.519828802814
0.924000000000 0.519931402193
0.928000000000 0.520033173934
0.932000000000 0.520134128247
0.936000000000 0.520234275226
0.940000000000 0.520333623967
0.944000000000 0.520432184326
0.948000000000 0.520529965373
0.952000000000 0.520626976660
0.956000000000 0.520723227007
0.960000000000 0.520818725215
0.964000000000 0.520913480296
0.968000000000 0.521007500718
0.972000000000 0.521100794988
0.976000000000 0.521193371610
0.980000000000 0.521285238656
0.984000000000 0.521376404332
0.988000000000 0.521467060664
0.992000000000 0.521557719054
0.996000000000 0.521648408972
1.000000000000 0.521739130435


==> figures/profile_k2.dat <==
z a
0.000000000000 0.445601683403
0.004000000000 0.445601683403
0.008000000000 0.445601683403
0.012000000000 0.445601683403
0.016000000000 0.445601683403
0.020000000000 0.445601683403
0.024000000000 0.445601683403
0.028000000000 0.445601683403
0.032000000000 0.445601683403
0.036000000000 0.445601683403
0.040000000000 0.445601683403
0.044000000000 0.445601683403
0.048000000000 0.445601683403
0.052000000000 0.445601683403
0.056000000000 0.445601683403
0.060000000000 0.445601683403
0.064000000000 0.445601683403
0.068000000000 0.445601683403
0.072000000000 0.445601683403
0.076000000000 0.445601683403
0.080000000000 0.445601683403
0.084000000000 0.445601683403
0.088000000000 0.445601683403
0.092000000000 0.445601683403
0.096000000000 0.445601683403
0.100000000000 0.445601683403
0.104000000000 0.445601683403
0.108000000000 0.445601683403
0.112000000000 0.445601683403
0.116000000000 0.445601683403
0.120000000000 0.445601683403
0.124000000000 0.445601683403
0.128000000000 0.445601683403
0.132000000000 0.445601683403
0.136000000000 0.445601683403
0.140000000000 0.445601683403
0.144000000000 0.445601683403
0.148000000000 0.445601683403
0.152000000000 0.445601683403
0.156000000000 0.445601683403
0.160000000000 0.445601683403
0.164000000000 0.445601683403
0.168000000000 0.445601683403
0.172000000000 0.445601683403
0.176000000000 0.445601683403
0.180000000000 0.445601683403
0.184000000000 0.445601683403
0.184495415759 0.445601683403
0.188000000000 0.445601683403
0.192000000000 0.445601683403
0.196000000000 0.445601683403
0.200000000000 0.445601683403
0.204000000000 0.445601683403
0.208000000000 0.445601683403
0.212000000000 0.445601683403
0.212338590066 0.445601683403
0.215918306823 0.445601683403
0.216000000000 0.445601709426
0.220000000000 0.445666834430
0.224000000000 0.445857921588
0.228000000000 0.446176393678
0.232000000000 0.446623958112
0.236000000000 0.447202615773
0.236067977500 0.447213595500
0.240000000000 0.447851539603
0.244000000000 0.448504085772
0.248000000000 0.449160272501
0.252000000000 0.449820137326
0.256000000000 0.450483718357
0.260000000000 0.451151054291
0.264000000000 0.451822184424
0.268000000000 0.452497148665
0.272000000000 0.453175987544
0.276000000000 0.453858742231
0.280000000000 0.454545454545
0.284000000000 0.455236166973
0.288000000000 0.455930922675
0.292000000000 0.456629765508
0.292893218813 0.456786383137
0.296000000000 0.457326992492
0.300000000000 0.458010043717
0.304000000000 0.458678904835
0.308000000000 0.459334020552
0.312000000000 0.459975816903
0.316000000000 0.460604702239
0.320000000000 0.461221068143
0.324000000000 0.461825290296
0.328000000000 0.462417729288
0.332000000000 0.462998731376
0.336000000000 0.463568629200
0.340000000000 0.464127742451
0.344000000000 0.464676378509
0.348000000000 0.465214833031
0.352000000000 0.465743390513
0.356000000000 0.466262324821
0.360000000000 0.466771899684
0.364000000000 0.467272369168
0.368000000000 0.467763978117
0.372000000000 0.468246962575
0.376000000000 0.468721550177
0.380000000000 0.469187960530
0.384000000000 0.469646405564
0.388000000000 0.470097089870
0.392000000000 0.470540211016
0.396000000000 0.470975959852
0.400000000000 0.471404520791
0.404000000000 0.471826072087
0.408000000000 0.472240786088
0.412000000000 0.472648829482
0.416000000000 0.473050363529
0.420000000000 0.473445544285
0.424000000000 0.473834522810
0.428000000000 0.474217445366
0.432000000000 0.474594453613
0.436000000000 0.474965684785
0.440000000000 0.475331271866
0.444000000000 0.475691343753
0.448000000000 0.476046025416
0.452000000000 0.476395438043
0.456000000000 0.476739699187
0.460000000000 0.477078922902
0.464000000000 0.477413219871
0.468000000000 0.477742697531
0.472000000000 0.478067460196
0.476000000000 0.478387609165
0.480000000000 0.478703242835
0.484000000000 0.479014456802
0.488000000000 0.479321343962
0.490000000000 0.479473193306
0.492000000000 0.479623994609
0.496000000000 0.479922496521
0.500000000000 0.480216935052
0.504000000000 0.480507393211
0.508000000000 0.480793951749
0.512000000000 0.481076689230
0.516000000000 0.481355682108
0.520000000000 0.481631004796
0.524000000000 0.481902729738
0.528000000000 0.482170927467
0.532000000000 0.482435666677
0.536000000000 0.482697014274
0.540000000000 0.482955035441
0.544000000000 0.483209793690
0.548000000000 0.483461350916
0.552000000000 0.483709767449
0.556000000000 0.483955102104
0.560000000000 0.484197412227
0.564000000000 0.484436753742
0.568000000000 0.484673181193
0.572000000000 0.484906747792
0.576000000000 0.485137505451
0.580000000000 0.485365504831
0.584000000000 0.485590795372
0.588000000000 0.485813425335
0.592000000000 0.486033441834
0.596000000000 0.486250890871
0.600000000000 0.486465817369
0.604000000000 0.486678265205
0.608000000000 0.486888277238
0.612000000000 0.487095895338
0.616000000000 0.487301160418
0.620000000000 0.487504112458
0.624000000000 0.487704790534
0.628000000000 0.487903232842
0.632000000000 0.488099476722
0.636000000000 0.488293558685
0.640000000000 0.488485514432
0.644000000000 0.488675378881
0.648000000000 0.488863186185
0.652000000000 0.489048969751
0.656000000000 0.489232762269
0.660000000000 0.489414595720
0.664000000000 0.489594501404
0.668000000000 0.489772509954
0.672000000000 0.489948651353
0.676000000000 0.490122954956
0.680000000000 0.490295449500
0.684000000000 0.490466163126
0.688000000000 0.490635123389
0.692000000000 0.490802357279
0.696000000000 0.490967891230
0.700000000000 0.491131751139
0.704000000000 0.491293962377
0.708000000000 0.491454549802
0.712000000000 0.491613537773
0.716000000000 0.491770950163
0.720000000000 0.491926810370
0.724000000000 0.492081141328
0.728000000000 0.492233965523
0.732000000000 0.492385304997
0.736000000000 0.492535181364
0.740000000000 0.492683615820
0.744000000000 0.492830629150
0.748000000000 0.492976241741
0.752000000000 0.493120473591
0.756000000000 0.493263344317
0.760000000000 0.493404873165
0.764000000000 0.493545079019
0.768000000000 0.493683980408
0.772000000000 0.493821595517
0.776000000000 0.493957942192
0.780000000000 0.494093037949
0.784000000000 0.494226899984
0.788000000000 0.494359545177
0.792000000000 0.494490990099
0.796000000000 0.494621251023
0.800000000000 0.494750343927
0.804000000000 0.494878284501
0.808000000000 0.495005088156
0.812000000000 0.495130770027
0.816000000000 0.495255344982
0.820000000000 0.495378827626
0.824000000000 0.495501232308
0.828000000000 0.495622573125
0.832000000000 0.495742863928
0.836000000000 0.495862118331
0.840000000000 0.495980349709
0.844000000000 0.496097571209
0.848000000000 0.496213795755
0.852000000000 0.496329036047
0.856000000000 0.496443304571
0.860000000000 0.496556613604
0.864000000000 0.496668975215
0.868000000000 0.496780401269
0.872000000000 0.496890903436
0.876000000000 0.497000493192
0.880000000000 0.497109181821
0.884000000000 0.497216980423
0.888000000000 0.497323899915
0.892000000000 0.497429951037
0.896000000000 0.497535144353
0.900000000000 0.497639490257
0.904000000000 0.497742998974
0.908000000000 0.497845680565
0.912000000000 0.497947544932
0.916000000000 0.498048601816
0.920000000000 0.498148860806
0.924000000000 0.498248331337
0.928000000000 0.498347022699
0.932000000000 0.498444944032
0.936000000000 0.498542104337
0.940000000000 0.498638512473
0.944000000000 0.498734177161
0.948000000000 0.498829106989
0.952000000000 0.498923310412
0.956000000000 0.499016795756
0.960000000000 0.499109571220
0.964000000000 0.499201644878
0.968000000000 0.499293024681
0.972000000000 0.499383718462
0.976000000000 0.499473733934
0.980000000000 0.499563078697
0.984000000000 0.499651760235
0.988000000000 0.499739785923
0.992000000000 0.499827163025
0.996000000000 0.499913898700
1.000000000000 0.500000000000


==> figures/profile_k34.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458140489146
0.216000000000 0.458159106068
0.220000000000 0.459072774800
0.224000000000 0.459990612280
0.228000000000 0.460912652456
0.232000000000 0.461838929714
0.236000000000 0.462769478887
0.236067977500 0.462785330109
0.240000000000 0.463704335261
0.244000000000 0.464643534585
0.248000000000 0.465587113079
0.252000000000 0.466535107444
0.256000000000 0.467487554871
0.260000000000 0.468444493047
0.264000000000 0.469405960171
0.268000000000 0.470371994956
0.272000000000 0.471342636647
0.276000000000 0.472317925023
0.280000000000 0.473297900417
0.284000000000 0.474282603718
0.288000000000 0.475272076387
0.292000000000 0.476266360468
0.292893218813 0.476489050250
0.296000000000 0.477265498597
0.300000000000 0.478269534019
0.304000000000 0.479278510594
0.308000000000 0.480287934100
0.312000000000 0.481281495976
0.316000000000 0.482258138966
0.320000000000 0.483218313748
0.324000000000 0.484162454707
0.328000000000 0.485090980124
0.332000000000 0.486004293252
0.336000000000 0.486902783264
0.340000000000 0.487786824763
0.344000000000 0.488656780077
0.348000000000 0.489512998666
0.352000000000 0.490355818101
0.356000000000 0.491185563885
0.360000000000 0.492002552196
0.364000000000 0.492807086397
0.368000000000 0.493599462830
0.372000000000 0.494379965043
0.376000000000 0.495148869068
0.380000000000 0.495906443053
0.384000000000 0.496652944092
0.388000000000 0.497388622963
0.392000000000 0.498113724052
0.396000000000 0.498828479990
0.400000000000 0.499533120106
0.404000000000 0.500227866601
0.408000000000 0.500912932353
0.412000000000 0.501588525372
0.416000000000 0.502254848722
0.420000000000 0.502912098211
0.424000000000 0.503560463464
0.428000000000 0.504200130908
0.432000000000 0.504831278476
0.436000000000 0.505454082432
0.440000000000 0.506068710959
0.444000000000 0.506675330151
0.448000000000 0.507274099913
0.452000000000 0.507865176437
0.456000000000 0.508448711864
0.460000000000 0.509024853090
0.464000000000 0.509593744755
0.468000000000 0.510155526619
0.472000000000 0.510710334329
0.476000000000 0.511258300809
0.480000000000 0.511799556252
0.484000000000 0.512334225661
0.488000000000 0.512862431093
0.490000000000 0.513124148722
0.492000000000 0.513384294940
0.496000000000 0.513899930299
0.500000000000 0.514409453250
0.504000000000 0.514912974285
0.508000000000 0.515410600477
0.512000000000 0.515902437888
0.516000000000 0.516388589905
0.520000000000 0.516869156214
0.524000000000 0.517344234538
0.528000000000 0.517813922273
0.532000000000 0.518278310889
0.536000000000 0.518737492452
0.540000000000 0.519191556297
0.544000000000 0.519640588904
0.548000000000 0.520084675756
0.552000000000 0.520523899777
0.556000000000 0.520958341341
0.560000000000 0.521388080806
0.564000000000 0.521813194942
0.568000000000 0.522233760914
0.572000000000 0.522649851222
0.576000000000 0.523061539725
0.580000000000 0.523468896137
0.584000000000 0.523871989906
0.588000000000 0.524270890104
0.592000000000 0.524665661880
0.596000000000 0.525056370660
0.600000000000 0.525443079463
0.604000000000 0.525825851706
0.608000000000 0.526204747752
0.612000000000 0.526579826903
0.616000000000 0.526951147873
0.620000000000 0.527318767585
0.624000000000 0.527682742515
0.628000000000 0.528043127288
0.632000000000 0.528399975896
0.636000000000 0.528753340690
0.640000000000 0.529103273264
0.644000000000 0.529449824488
0.648000000000 0.529793043907
0.652000000000 0.530132979898
0.656000000000 0.530469680156
0.660000000000 0.530803191547
0.664000000000 0.531133559868
0.668000000000 0.531460829752
0.672000000000 0.531785045523
0.676000000000 0.532106250229
0.680000000000 0.532424540630
0.684000000000 0.532742568718
0.688000000000 0.533061782898
0.692000000000 0.533382181673
0.696000000000 0.533703763588
0.700000000000 0.534026527236
0.704000000000 0.534350471251
0.708000000000 0.534675594311
0.712000000000 0.535001895140
0.716000000000 0.535329372500
0.720000000000 0.535658025198
0.724000000000 0.535987852082
0.728000000000 0.536318852040
0.732000000000 0.536651024002
0.736000000000 0.536984366938
0.740000000000 0.537318879858
0.744000000000 0.537654561810
0.748000000000 0.537991411881
0.752000000000 0.538329429199
0.756000000000 0.538668612928
0.760000000000 0.539008962269
0.764000000000 0.539350476463
0.768000000000 0.539693154785
0.772000000000 0.540036996549
0.776000000000 0.540382001104
0.780000000000 0.540728167835
0.784000000000 0.541075496161
0.788000000000 0.541423985541
0.792000000000 0.541773635463
0.796000000000 0.542124445453
0.800000000000 0.542476415071
0.804000000000 0.542829543908
0.808000000000 0.543183831592
0.812000000000 0.543539277783
0.816000000000 0.543895882173
0.820000000000 0.544253644488
0.824000000000 0.544612564485
0.828000000000 0.544972641954
0.832000000000 0.545333876717
0.836000000000 0.545696268626
0.840000000000 0.546059817567
0.844000000000 0.546424523454
0.848000000000 0.546790386233
0.852000000000 0.547157405881
0.856000000000 0.547525582404
0.860000000000 0.547894915839
0.864000000000 0.548265406251
0.868000000000 0.548637053738
0.872000000000 0.549009858424
0.876000000000 0.549383820463
0.880000000000 0.549758940038
0.884000000000 0.550135217361
0.888000000000 0.550512652671
0.892000000000 0.550891246236
0.896000000000 0.551270998353
0.900000000000 0.551651909345
0.904000000000 0.552033979565
0.908000000000 0.552417209389
0.912000000000 0.552801599226
0.916000000000 0.553187149506
0.920000000000 0.553573860691
0.924000000000 0.553961733267
0.928000000000 0.554350767746
0.932000000000 0.554740964668
0.936000000000 0.555132324599
0.940000000000 0.555524848129
0.944000000000 0.555918535875
0.948000000000 0.556313388482
0.952000000000 0.556709406615
0.956000000000 0.557106590971
0.960000000000 0.557504942266
0.964000000000 0.557904461245
0.968000000000 0.558305148678
0.972000000000 0.558707005357
0.976000000000 0.559110032100
0.980000000000 0.559514229751
0.984000000000 0.559919599176
0.988000000000 0.560326141267
0.992000000000 0.560733856940
0.996000000000 0.561142747132
1.000000000000 0.561552812809


==> figures/profile_k5.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458140489146
0.216000000000 0.458159106068
0.220000000000 0.459072774800
0.224000000000 0.459990612280
0.228000000000 0.460912652456
0.232000000000 0.461838929714
0.236000000000 0.462769478887
0.236067977500 0.462785330109
0.240000000000 0.463704335261
0.244000000000 0.464643534585
0.248000000000 0.465587113079
0.252000000000 0.466535107444
0.256000000000 0.467487554871
0.260000000000 0.468444493047
0.264000000000 0.469405960171
0.268000000000 0.470371994956
0.272000000000 0.471342636647
0.276000000000 0.472317925023
0.280000000000 0.473297900417
0.284000000000 0.474282603718
0.288000000000 0.475272076387
0.292000000000 0.476266360468
0.292893218813 0.476489050250
0.296000000000 0.477265498597
0.300000000000 0.478269534019
0.304000000000 0.479278510594
0.308000000000 0.480287934100
0.312000000000 0.481281495976
0.316000000000 0.482258138966
0.320000000000 0.483218313748
0.324000000000 0.484162454707
0.328000000000 0.485090980124
0.332000000000 0.486004293252
0.336000000000 0.486902783264
0.340000000000 0.487786824763
0.344000000000 0.488656780077
0.348000000000 0.489512998666
0.352000000000 0.490355818101
0.356000000000 0.491185563886
0.360000000000 0.492002552196
0.364000000000 0.492807086397
0.368000000000 0.493599462830
0.372000000000 0.494379965043
0.376000000000 0.495148869068
0.380000000000 0.495906443053
0.384000000000 0.496652944220
0.388000000000 0.497388622963
0.392000000000 0.498113724052
0.396000000000 0.498828479990
0.400000000000 0.499533120106
0.404000000000 0.500227866520
0.408000000000 0.500912931908
0.412000000000 0.501588525782
0.416000000000 0.502254848450
0.420000000000 0.502912098285
0.424000000000 0.503560463843
0.428000000000 0.504200130592
0.432000000000 0.504831278618
0.436000000000 0.505454082299
0.440000000000 0.506068711024
0.444000000000 0.506675330148
0.448000000000 0.507274100151
0.452000000000 0.507865176593
0.456000000000 0.508448712022
0.460000000000 0.509024852900
0.464000000000 0.509593744955
0.468000000000 0.510155526584
0.472000000000 0.510710334220
0.476000000000 0.511258300967
0.480000000000 0.511799556528
0.484000000000 0.512334225635
0.488000000000 0.512862432171
0.490000000000 0.513124149087
0.492000000000 0.513384294504
0.496000000000 0.513899930555
0.500000000000 0.514409453501
0.504000000000 0.514912973632
0.508000000000 0.515410600300
0.512000000000 0.515902437705
0.516000000000 0.516388589100
0.520000000000 0.516869155816
0.524000000000 0.517344234865
0.528000000000 0.517813921207
0.532000000000 0.518278310714
0.536000000000 0.518737492850
0.540000000000 0.519191556689
0.544000000000 0.519640589316
0.548000000000 0.520084675962
0.552000000000 0.520523899449
0.556000000000 0.520958341429
0.560000000000 0.521388081149
0.564000000000 0.521813195477
0.568000000000 0.522233761080
0.572000000000 0.522649851402
0.576000000000 0.523061539828
0.580000000000 0.523468896233
0.584000000000 0.523871990380
0.588000000000 0.524270889982
0.592000000000 0.524665661739
0.596000000000 0.525056370450
0.600000000000 0.525443079976
0.604000000000 0.525825852026
0.608000000000 0.526204747613
0.612000000000 0.526579826583
0.616000000000 0.526951147795
0.620000000000 0.527318767631
0.624000000000 0.527682742632
0.628000000000 0.528043127469
0.632000000000 0.528399975845
0.636000000000 0.528753340694
0.640000000000 0.529103273365
0.644000000000 0.529449824579
0.648000000000 0.529793043927
0.652000000000 0.530132979776
0.656000000000 0.530469680268
0.660000000000 0.530803191625
0.664000000000 0.531133559822
0.668000000000 0.531460829772
0.672000000000 0.531785045493
0.676000000000 0.532106250221
0.680000000000 0.532424540630
0.684000000000 0.532742568718
0.688000000000 0.533061782898
0.692000000000 0.533382181673
0.696000000000 0.533703763588
0.700000000000 0.534026527236
0.704000000000 0.534350471251
0.708000000000 0.534675594311
0.712000000000 0.535001895140
0.716000000000 0.535329372500
0.720000000000 0.535658025198
0.724000000000 0.535987852082
0.728000000000 0.536318852040
0.732000000000 0.536651024002
0.736000000000 0.536984366938
0.740000000000 0.537318879858
0.744000000000 0.537654561810
0.748000000000 0.537991411881
0.752000000000 0.538329429199
0.756000000000 0.538668612928
0.760000000000 0.539008962269
0.764000000000 0.539350476463
0.768000000000 0.539693154785
0.772000000000 0.540036996549
0.776000000000 0.540382001104
0.780000000000 0.540725841506
0.784000000000 0.541065675290
0.788000000000 0.541401564019
0.792000000000 0.541733576070
0.796000000000 0.542061778033
0.800000000000 0.542386235442
0.804000000000 0.542707011693
0.808000000000 0.543024169075
0.812000000000 0.543337768783
0.816000000000 0.543647870113
0.820000000000 0.543954531404
0.824000000000 0.544257809408
0.828000000000 0.544557759931
0.832000000000 0.544854437394
0.836000000000 0.545147895121
0.840000000000 0.545438185131
0.844000000000 0.545725358693
0.848000000000 0.546009465483
0.852000000000 0.546290554545
0.856000000000 0.546568673536
0.860000000000 0.546843869189
0.864000000000 0.547116187571
0.868000000000 0.547385673673
0.872000000000 0.547652371371
0.876000000000 0.547916323411
0.880000000000 0.548177572358
0.884000000000 0.548436159320
0.888000000000 0.548692124800
0.892000000000 0.548945508608
0.896000000000 0.549196349460
0.900000000000 0.549444685436
0.904000000000 0.549690553934
0.908000000000 0.549933991537
0.912000000000 0.550176056338
0.916000000000 0.550418317922
0.920000000000 0.550660792951
0.924000000000 0.550903481710
0.928000000000 0.551146384480
0.932000000000 0.551389501544
0.936000000000 0.551632833186
0.940000000000 0.551876379691
0.944000000000 0.552120141343
0.948000000000 0.552364118427
0.952000000000 0.552608311229
0.956000000000 0.552852720035
0.960000000000 0.553097345133
0.964000000000 0.553342186808
0.968000000000 0.553587245350
0.972000000000 0.553832521046
0.976000000000 0.554078014184
0.980000000000 0.554323725055
0.984000000000 0.554569653949
0.988000000000 0.554815801154
0.992000000000 0.555062166963
0.996000000000 0.555308751666
1.000000000000 0.555555555556


==> figures/profile_k6.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458140489146
0.216000000000 0.458159106068
0.220000000000 0.459072774800
0.224000000000 0.459990612280
0.228000000000 0.460912652456
0.232000000000 0.461838929714
0.236000000000 0.462769478887
0.236067977500 0.462785330109
0.240000000000 0.463704335261
0.244000000000 0.464643534585
0.248000000000 0.465587113079
0.252000000000 0.466535107444
0.256000000000 0.467487554871
0.260000000000 0.468444493047
0.264000000000 0.469405960171
0.268000000000 0.470371994956
0.272000000000 0.471342636647
0.276000000000 0.472317925023
0.280000000000 0.473297900417
0.284000000000 0.474282603718
0.288000000000 0.475272076387
0.292000000000 0.476266360468
0.292893218813 0.476489050250
0.296000000000 0.477265498597
0.300000000000 0.478269534019
0.304000000000 0.479272820517
0.308000000000 0.480258206394
0.312000000000 0.481225011156
0.316000000000 0.482173760141
0.320000000000 0.483104959410
0.324000000000 0.484019095047
0.328000000000 0.484916635462
0.332000000000 0.485798032439
0.336000000000 0.486663720462
0.340000000000 0.487514118189
0.344000000000 0.488349630681
0.348000000000 0.489170647175
0.352000000000 0.489977543860
0.356000000000 0.490770683661
0.360000000000 0.491550418031
0.364000000000 0.492317084677
0.368000000000 0.493071011378
0.372000000000 0.493812514345
0.376000000000 0.494541899628
0.380000000000 0.495259462716
0.384000000000 0.495965489551
0.388000000000 0.496660257053
0.392000000000 0.497344033558
0.396000000000 0.498017078657
0.400000000000 0.498679643301
0.404000000000 0.499331971403
0.408000000000 0.499974298299
0.412000000000 0.500606853867
0.416000000000 0.501229858403
0.420000000000 0.501843528178
0.424000000000 0.502448070851
0.428000000000 0.503043688864
0.432000000000 0.503630579219
0.436000000000 0.504208932551
0.440000000000 0.504778932467
0.444000000000 0.505340761385
0.448000000000 0.505894591813
0.452000000000 0.506440594229
0.456000000000 0.506978933943
0.460000000000 0.507509770556
0.464000000000 0.508033259320
0.468000000000 0.508549552122
0.472000000000 0.509058798164
0.476000000000 0.509561137883
0.480000000000 0.510056712528
0.484000000000 0.510545656692
0.488000000000 0.511028103246
0.490000000000 0.511266930332
0.492000000000 0.511504181982
0.496000000000 0.511974014866
0.500000000000 0.512437726626
0.504000000000 0.512895435970
0.508000000000 0.513347257675
0.512000000000 0.513793303746
0.516000000000 0.514233685368
0.520000000000 0.514668509927
0.524000000000 0.515097881196
0.528000000000 0.515521900338
0.532000000000 0.515940667418
0.536000000000 0.516354280037
0.540000000000 0.516762831400
0.544000000000 0.517166414512
0.548000000000 0.517565118699
0.552000000000 0.517959031819
0.556000000000 0.518348239694
0.560000000000 0.518732826098
0.564000000000 0.519112873767
0.568000000000 0.519488460980
0.572000000000 0.519859665871
0.576000000000 0.520226564595
0.580000000000 0.520589231489
0.584000000000 0.520947739759
0.588000000000 0.521302160117
0.592000000000 0.521652562710
0.596000000000 0.521999013285
0.600000000000 0.522341580052
0.604000000000 0.522680327293
0.608000000000 0.523015318483
0.612000000000 0.523346614663
0.616000000000 0.523674277599
0.620000000000 0.523998366470
0.624000000000 0.524318939372
0.628000000000 0.524636052881
0.632000000000 0.524949761427
0.636000000000 0.525260122037
0.640000000000 0.525567186061
0.644000000000 0.525871005373
0.648000000000 0.526171632461
0.652000000000 0.526469115477
0.656000000000 0.526763505156
0.660000000000 0.527054847962
0.664000000000 0.527343192063
0.668000000000 0.527628582401
0.672000000000 0.527911064643
0.676000000000 0.528190682262
0.680000000000 0.528467479036
0.684000000000 0.528741497998
0.688000000000 0.529012779288
0.692000000000 0.529281363752
0.696000000000 0.529547292631
0.700000000000 0.529810603673
0.704000000000 0.530071335965
0.708000000000 0.530329526534
0.712000000000 0.530585213072
0.716000000000 0.530838430562
0.720000000000 0.531089216025
0.724000000000 0.531337603334
0.728000000000 0.531583626625
0.732000000000 0.531827319344
0.736000000000 0.532068715077
0.740000000000 0.532307844858
0.744000000000 0.532544741990
0.748000000000 0.532779436148
0.752000000000 0.533011958258
0.756000000000 0.533242338479
0.760000000000 0.533470605684
0.764000000000 0.533696789264
0.768000000000 0.533920917200
0.772000000000 0.534143017519
0.776000000000 0.534363117720
0.780000000000 0.534581243905
0.784000000000 0.534797423440
0.788000000000 0.535011681612
0.792000000000 0.535224043772
0.796000000000 0.535434535085
0.800000000000 0.535643180277
0.804000000000 0.535850003226
0.808000000000 0.536055027667
0.812000000000 0.536258276856
0.816000000000 0.536459773888
0.820000000000 0.536659541227
0.824000000000 0.536857600823
0.828000000000 0.537053974614
0.832000000000 0.537248683859
0.836000000000 0.537441777141
0.840000000000 0.537634408602
0.844000000000 0.537827178200
0.848000000000 0.538020086083
0.852000000000 0.538213132400
0.856000000000 0.538406317301
0.860000000000 0.538599640934
0.864000000000 0.538793103448
0.868000000000 0.538986704995
0.872000000000 0.539180445723
0.876000000000 0.539374325782
0.880000000000 0.539568345324
0.884000000000 0.539762504498
0.888000000000 0.539956803456
0.892000000000 0.540151242348
0.896000000000 0.540345821326
0.900000000000 0.540540540541
0.904000000000 0.540735400144
0.908000000000 0.540930400288
0.912000000000 0.541125541126
0.916000000000 0.541320822808
0.920000000000 0.541516245487
0.924000000000 0.541711809317
0.928000000000 0.541907514451
0.932000000000 0.542103361041
0.936000000000 0.542299349241
0.940000000000 0.542495479204
0.944000000000 0.542691751085
0.948000000000 0.542888165038
0.952000000000 0.543084721217
0.956000000000 0.543281419775
0.960000000000 0.543478260870
0.964000000000 0.543675244654
0.968000000000 0.543872371284
0.972000000000 0.544069640914
0.976000000000 0.544267053701
0.980000000000 0.544464609800
0.984000000000 0.544662309368
0.988000000000 0.544860152561
0.992000000000 0.545058139535
0.996000000000 0.545256270447
1.000000000000 0.545454545455


==> figures/profile_kinf.dat <==
z a
0.000000000000 0.454126467699
0.004000000000 0.454126467699
0.008000000000 0.454126467699
0.012000000000 0.454126467699
0.016000000000 0.454126467699
0.020000000000 0.454126467699
0.024000000000 0.454126467699
0.028000000000 0.454126467699
0.032000000000 0.454126467699
0.036000000000 0.454126467699
0.040000000000 0.454126467699
0.044000000000 0.454126467699
0.048000000000 0.454126467699
0.052000000000 0.454126467699
0.056000000000 0.454126467699
0.060000000000 0.454126467699
0.064000000000 0.454126467699
0.068000000000 0.454126467699
0.072000000000 0.454126467699
0.076000000000 0.454126467699
0.080000000000 0.454126467699
0.084000000000 0.454126467699
0.088000000000 0.454126467699
0.092000000000 0.454126467699
0.096000000000 0.454126467699
0.100000000000 0.454126467699
0.104000000000 0.454126467699
0.108000000000 0.454126467699
0.112000000000 0.454126467699
0.116000000000 0.454126467699
0.120000000000 0.454126467699
0.124000000000 0.454126467699
0.128000000000 0.454126467699
0.132000000000 0.454126467699
0.136000000000 0.454126467699
0.140000000000 0.454126467699
0.144000000000 0.454126467699
0.148000000000 0.454126467699
0.152000000000 0.454126467699
0.156000000000 0.454126467699
0.160000000000 0.454126467699
0.164000000000 0.454126467699
0.168000000000 0.454126467699
0.172000000000 0.454126467699
0.176000000000 0.454126467699
0.180000000000 0.454126467699
0.184000000000 0.454126467699
0.184495415759 0.454126467699
0.188000000000 0.454178547886
0.192000000000 0.454364059571
0.196000000000 0.454682140521
0.200000000000 0.455131117560
0.204000000000 0.455709542275
0.208000000000 0.456416181722
0.212000000000 0.457250010372
0.212338590066 0.457326402936
0.215918306823 0.458133420083
0.216000000000 0.458151589264
0.220000000000 0.459026898402
0.224000000000 0.459875009294
0.228000000000 0.460697159975
0.232000000000 0.461494515826
0.236000000000 0.462268172519
0.236067977500 0.462281121707
0.240000000000 0.463019164062
0.244000000000 0.463748464364
0.248000000000 0.464456992952
0.252000000000 0.465145618780
0.256000000000 0.465815162874
0.260000000000 0.466466401938
0.264000000000 0.467100072660
0.268000000000 0.467716870160
0.272000000000 0.468317456586
0.276000000000 0.468902457318
0.280000000000 0.469472468850
0.284000000000 0.470028056189
0.288000000000 0.470569755675
0.292000000000 0.471098080522
0.292893218813 0.471214279988
0.296000000000 0.471613514994
0.300000000000 0.472116523483
0.304000000000 0.472607547789
0.308000000000 0.473087008038
0.312000000000 0.473555307269
0.316000000000 0.474012827102
0.320000000000 0.474459934174
0.324000000000 0.474896978120
0.328000000000 0.475324292906
0.332000000000 0.475742198781
0.336000000000 0.476150999760
0.340000000000 0.476550992759
0.344000000000 0.476942454383
0.348000000000 0.477325655122
0.352000000000 0.477700851768
0.356000000000 0.478068290902
0.360000000000 0.478428211142
0.364000000000 0.478780839383
0.368000000000 0.479126393764
0.372000000000 0.479465084913
0.376000000000 0.479797113480
0.380000000000 0.480122673513
0.384000000000 0.480441950398
0.388000000000 0.480755126231
0.392000000000 0.481062371397
0.396000000000 0.481363854103
0.400000000000 0.481659732823
0.404000000000 0.481950161443
0.408000000000 0.482235288687
0.412000000000 0.482515259929
0.416000000000 0.482790210688
0.420000000000 0.483060274995
0.424000000000 0.483325583865
0.428000000000 0.483586258250
0.432000000000 0.483842419248
0.436000000000 0.484094182815
0.440000000000 0.484341661722
0.444000000000 0.484584963382
0.448000000000 0.484824191895
0.452000000000 0.485059447458
0.456000000000 0.485290830245
0.460000000000 0.485518433786
0.464000000000 0.485742348419
0.468000000000 0.485962665133
0.472000000000 0.486179468786
0.476000000000 0.486392841424
0.480000000000 0.486602863774
0.484000000000 0.486809616923
0.488000000000 0.487013172054
0.490000000000 0.487113773394
0.492000000000 0.487213605140
0.496000000000 0.487410987154
0.500000000000 0.487605386823
0.504000000000 0.487796870016
0.508000000000 0.487985503418
0.512000000000 0.488171349159
0.516000000000 0.488354468143
0.520000000000 0.488534920531
0.524000000000 0.488712762830
0.528000000000 0.488888052407
0.532000000000 0.489060842517
0.536000000000 0.489231187256
0.540000000000 0.489399137779
0.544000000000 0.489564743881
0.548000000000 0.489728053890
0.552000000000 0.489889115833
0.556000000000 0.490047974573
0.560000000000 0.490204675993
0.564000000000 0.490359264078
0.568000000000 0.490511779037
0.572000000000 0.490662264562
0.576000000000 0.490810759208
0.580000000000 0.490957303537
0.584000000000 0.491101934302
0.588000000000 0.491244689305
0.592000000000 0.491385605189
0.596000000000 0.491524716185
0.600000000000 0.491662057910
0.604000000000 0.491797661989
0.608000000000 0.491931563102
0.612000000000 0.492063791447
0.616000000000 0.492194379650
0.620000000000 0.492323355970
0.624000000000 0.492450753343
0.628000000000 0.492576596545
0.632000000000 0.492700916522
0.636000000000 0.492823740253
0.640000000000 0.492945093425
0.644000000000 0.493065003177
0.648000000000 0.493183495221
0.652000000000 0.493300593731
0.656000000000 0.493416323820
0.660000000000 0.493530709647
0.664000000000 0.493643772337
0.668000000000 0.493755537751
0.672000000000 0.493866025943
0.676000000000 0.493975258768
0.680000000000 0.494083258524
0.684000000000 0.494190044097
0.688000000000 0.494295638254
0.692000000000 0.494400058664
0.696000000000 0.494503326431
0.700000000000 0.494605459351
0.704000000000 0.494706477358
0.708000000000 0.494806395929
0.712000000000 0.494905235619
0.716000000000 0.495003012838
0.720000000000 0.495099744349
0.724000000000 0.495195447074
0.728000000000 0.495290136696
0.732000000000 0.495383830182
0.736000000000 0.495476541998
0.740000000000 0.495568288378
0.744000000000 0.495659084701
0.748000000000 0.495748944143
0.752000000000 0.495837882160
0.756000000000 0.495925913565
0.760000000000 0.496013050719
0.764000000000 0.496099307060
0.768000000000 0.496184697157
0.772000000000 0.496269233206
0.776000000000 0.496352927677
0.780000000000 0.496435793552
0.784000000000 0.496517842591
0.788000000000 0.496599088030
0.792000000000 0.496679540020
0.796000000000 0.496759210117
0.800000000000 0.496838111488
0.804000000000 0.496916253495
0.808000000000 0.496993647064
0.812000000000 0.497070303711
0.816000000000 0.497146233880
0.820000000000 0.497221447809
0.824000000000 0.497295954495
0.828000000000 0.497369764701
0.832000000000 0.497442888684
0.836000000000 0.497515334713
0.840000000000 0.497587113181
0.844000000000 0.497658232910
0.848000000000 0.497728702959
0.852000000000 0.497798532084
0.856000000000 0.497867728467
0.860000000000 0.497936301381
0.864000000000 0.498004259862
0.868000000000 0.498071610697
0.872000000000 0.498138362273
0.876000000000 0.498204523178
0.880000000000 0.498270100640
0.884000000000 0.498335103131
0.888000000000 0.498399537197
0.892000000000 0.498463410749
0.896000000000 0.498526731131
0.900000000000 0.498589505198
0.904000000000 0.498651740315
0.908000000000 0.498713442954
0.912000000000 0.498774620309
0.916000000000 0.498835278969
0.920000000000 0.498895425345
0.924000000000 0.498955066142
0.928000000000 0.499014207378
0.932000000000 0.499072855397
0.936000000000 0.499131016736
0.940000000000 0.499188696931
0.944000000000 0.499245901943
0.948000000000 0.499302637922
0.952000000000 0.499358910362
0.956000000000 0.499414725183
0.960000000000 0.499470087525
0.964000000000 0.499525003318
0.968000000000 0.499579477533
0.972000000000 0.499633515716
0.976000000000 0.499687123039
0.980000000000 0.499740304518
0.984000000000 0.499793065464
0.988000000000 0.499845410533
0.992000000000 0.499897344808
0.996000000000 0.499948873062
1.000000000000 0.500000000000

